Investigating X-ray Emission from Radio-detected Broad- and Narrow-line Seyfert 1 Galaxies

Context: This paper presents a study of the X-ray emission for a sample of radio-detected (RD-) broad- and narrow-line Seyfert 1 galaxies (NLS1s and BLS1s). Aims: To investigate the X-ray emission properties of early-stage accretion activity or early jets in NLS1s. Methods: By fitting XMM-Newton X-ray spectra and combining with multi-band data from SDSS and FIRST, we conducted a statistical comparative study on the X-ray emission and multi-band correlations of NLS1s and BLS1s. Results: NLS1s and BLS1s show no significant difference in their soft X-ray blackbody temperatures, but NLS1s exhibit steeper hard X-ray photon indices and optical-to-X-ray slopes ($\alpha_{\rm ox}$). Moreover, correlation analyses of various parameters reveal intrinsic differences in the X-ray emission between the two samples. For instance, at comparable optical luminosities, NLS1s exhibit a higher $ \alpha_{\rm ox} $ (i.e., weaker X-ray emission), marginally distinct dependencies between radio luminosity and black hole mass in the fundamental plane, and different correlations between $\alpha_{\rm ox} $ and radio loudness. Based on the relationship between UV luminosity and $\alpha_{\rm ox} $ in RQ-AGN, the estimated X-ray excess ($\Delta \alpha_{\rm ox} $) in both samples is positively correlated with radio loudness. RQ-BLS1s generally display the X-ray excess, whereas RQ-NLS1s tend to show an X-ray deficiency. The Eddington ratio of RQ-NLS1s derived from X-ray luminosity is lower than that inferred from optical luminosity, further supporting their intrinsically weaker X-ray emission. Conclusions: These differences in X-ray emission between NLS1s and BLS1s may ultimately stem from the earlier evolutionary stage of NLS1s. Multivariate linear fits among radio luminosity, X-ray luminosity, and radio loudness for NLS1s and BLS1s support a multi-wavelength radiative connection associated with jets.

==> Table1.txt <==
Title: The radio-detected NLS1 and BLS1 samples
Authors: Zhou et al. (2026) aa61782-26
Table: Table 1 The radio-detected NLS1 and BLS1 samples
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label      Explanations
--------------------------------------------------------------------------------
   1- 18 A18    ---     Name       Column (1): SDSS name (SDSS J);
  20- 26 F7.3   deg     R.A.       Column (2): Right ascension in degree (J2000);
  28- 33 F6.3   deg     Dec.       Column (3): Declination in degree (J2000);
  35- 39 F5.3   ---     z          Column (4): Redshift;
  41- 45 I5     ---     Plate      Column (5): Plate for SDSS spectra;
  47- 51 I5     ---     MJD        Column (6): MJD for SDSS spectra;
  53- 56 I4     ---     Fiber      Column (7): Fiber for SDSS spectra;
  58- 62 F5.2   erg/s   nuLnu4400  Column (8): The luminosity at rest frame $4400\rm \, \AA$;
  64- 68 F5.2   erg/s   nuLnu2500  Column (9): The luminosity at rest frame $2500\rm \, \AA$;
  70- 77 F8.2   ---     R          Column (10): Radio loudness.
--------------------------------------------------------------------------------
NLS1s
--------------------------------------------------------------------------------
011448.67-002946.0  18.703 -0.496 0.034   398 51789  261 42.43 42.83    33.06 
013955.76+061922.5  24.982  6.323 0.395 11071 58429  123 45.30 45.42     0.69 
030313.02-001457.5  45.804 -0.249 0.700   802 52289  148 44.99 45.97  4714.41 
030639.57+000343.1  46.665  0.062 0.107   412 52258  400 43.48 44.46    10.67 
075101.42+291419.1 117.756 29.239 0.121  1060 52636  293 44.08 44.43     1.64 
081456.09+532533.5 123.734 53.426 0.120  1781 53297  444 43.88 44.48     3.93 
091449.05+085321.1 138.704  8.889 0.140  1301 52976  471 42.96 43.28    27.60 
091848.61+211717.0 139.702 21.288 0.149  2288 53699  617 42.57 43.56   321.87 
092530.18+124830.9 141.376 12.809 0.127  2578 54093  222 42.69 42.44    27.74 
092603.26+124403.7 141.514 12.734 0.029  2578 54093  195 42.92 43.90     6.87 
092943.41+004127.3 142.431  0.691 0.587  7453 56749  845 45.90 45.55     0.94 
093531.60+354101.0 143.882 35.684 0.496  1594 52992  324 45.49 45.15     1.91 
101311.74+061805.5 153.299  6.302 0.764   996 52641   75 44.70 44.66   769.09 
102531.28+514034.8 156.380 51.676 0.045  1008 52707  558 43.33 44.31     0.47 
102725.71+355431.2 156.857 35.909 0.052  4564 55570  896 42.47 43.45    11.60 
104816.57+222238.9 162.069 22.378 0.330  2481 54086  294 44.45 44.35     5.97 
103438.59+393828.2 158.661 39.641 0.043  1430 53002  485 42.53 43.51   116.35 
110838.31+255521.4 167.160 25.923 0.719  2214 53794  298 45.64 45.29    15.31 
111354.66+124439.0 168.478 12.744 0.682  1604 53078  566 44.53 45.08    71.27 
111830.28+402554.0 169.626 40.432 0.154  1440 53084  204 44.64 45.10     1.16 
112014.85+063341.1 170.062  6.561 0.316  1617 53112   56 43.98 44.92    18.76 
112108.58+535121.0 170.286 53.856 0.103  1012 52649   74 43.82 44.80     3.02 
115546.65+232446.5 178.944 23.413 0.669  6423 56313  953 44.88 44.53     6.62 
115823.25+263502.7 179.597 26.584 0.607  6411 56331   20 43.76 44.39   451.02 
120734.62+150643.7 181.894 15.112 0.751  5392 56010  480 45.96 45.60     2.11 
121651.75+375438.0 184.216 37.911 0.063  2001 53493  170 42.65 43.63    13.36 
121930.87+064334.4 184.879  6.726 0.080  1625 53140  134 43.44 44.34     2.26 
122814.09+073206.4 187.059  7.535 0.772  5397 55944    9 44.03 44.41   100.36 
124210.61+331702.6 190.544 33.284 0.044  2020 53431   51 42.74 43.72    17.96 
124634.65+023809.0 191.644  2.636 0.363   522 52024  466 44.13 45.11   396.22 
124635.24+022208.7 191.647  2.369 0.048   522 52024  173 43.43 44.08     1.59 
132206.75+561213.0 200.528 56.204 0.622  1319 52791   34 45.08 44.48     5.73 
133108.29+303032.9 202.785 30.509 0.850  6491 56337  596 45.65 45.96 32021.34 
134834.94+263109.9 207.146 26.519 0.059  2114 53848  247 42.41 43.39    12.78 
135516.56+561244.6 208.819 56.212 0.122  8203 57428  809 43.67 44.65    17.79 
140621.89+222346.5 211.591 22.396 0.098  2784 54529   10 44.12 43.95     1.48 
145108.76+270926.9 222.786 27.157 0.065  2142 54208  637 43.86 44.72     1.80 
155909.62+350147.4 239.790 35.030 0.031  1417 53141   78 43.17 43.63     1.80 
160508.87+323921.5 241.287 32.656 0.091  1419 53144  313 42.79 43.72    12.40 
163323.58+471858.9 248.348 47.316 0.116   627 52144  408 43.63 44.00   181.58 
164100.10+345452.6 250.250 34.915 0.164  1174 52782  249 43.40 43.12    26.20 
211852.96-073227.5 319.721 -7.541 0.260   639 52146  179 43.79 43.66  1034.22 
221918.53+120753.1 334.827 12.131 0.081   736 52221   49 43.27 43.78     4.55 
232259.99-005359.2 350.750 -0.900 0.151  9155 58043  236 43.92 44.36     2.57 
--------------------------------------------------------------------------------
BLS1s
--------------------------------------------------------------------------------
000710.01+005329.0   1.792  0.891 0.316  9407 58041  415 44.90 44.55     1.93 
001137.24+144201.4   2.905 14.700 0.132   752 52251  231 43.17 44.15    10.88 
004607.97+090720.9  11.533  9.122 0.238 11047 58424  120 45.01 44.94     0.62 
011703.58+000027.3  19.265  0.008 0.046   397 51794   38 42.73 43.71     4.17 
013514.39-000703.8  23.810 -0.118 0.671  8792 57364  619 44.56 44.53  2237.43 
013517.55-001939.0  23.823 -0.328 0.312  4230 55483  236 43.90 43.65    19.18 
014057.46+001052.7  25.239  0.181 0.523  9399 58125  855 44.33 45.31    29.10 
015950.25+002340.8  29.959  0.395 0.163  9390 58103    1 44.57 44.21    15.08 
020436.54-042831.8  31.152 -4.476 0.827  7238 56660  666 44.79 44.56   219.78 
020644.94-065810.0  31.687 -6.969 0.540  7238 56660  220 44.15 45.13    61.04 
020809.63-053839.1  32.040 -5.644 0.642  4398 55946  988 45.08 45.23    21.47 
021640.73-044404.8  34.170 -4.735 0.874  7236 56605  538 46.49 46.15    31.72 
021705.52-042253.5  34.273 -4.382 0.788  7236 56605  530 44.99 44.64   589.46 
023322.16-045506.8  38.342 -4.919 0.780  7235 56603   78 45.99 45.69    68.39 
030000.00-080356.9  45.000 -8.066 0.563   458 51929  264 46.06 45.72     1.01 
034247.72+010932.9  55.699  1.159 0.360   416 51811  537 45.03 44.75    13.83 
073623.13+392617.7 114.096 39.438 0.118   432 51884  246 44.21 44.85     2.76 
073807.03+212729.5 114.529 21.458 0.753 11085 58462  196 46.21 45.86     2.21 
074858.31+332822.5 117.243 33.473 0.584  3751 55234  262 44.03 44.81    68.13 
080421.92+235528.1 121.091 23.924 0.482  4465 55858   48 44.45 44.96    14.11 
082733.73+263715.9 126.891 26.621 0.688  1586 52945  348 44.53 45.28  1537.45 
083010.50+321352.7 127.544 32.231 0.522 10234 58153  407 44.85 45.83     4.86 
083535.80+245940.1 128.899 24.994 0.330  9606 58103  292 45.83 45.43     0.30 
083658.90+442602.2 129.245 44.434 0.255   762 52232  498 45.46 45.60     2.27 
083737.04+254750.5 129.404 25.797 0.080  1930 53347  438 42.89 42.42     8.30 
084630.05+345857.1 131.625 34.983 0.831 10237 58154   24 44.30 43.94  1723.93 
085212.92+583759.5 133.054 58.633 0.142  1785 54439  214 42.94 43.93    26.54 
085602.64+060400.8 134.011  6.067 0.340  1189 52668   74 44.12 44.50    95.12 
090436.95+553602.7 136.154 55.601 0.037   450 51908  469 43.55 42.92     0.43 
090743.49+013327.9 136.931  1.558 0.163 12544 58928  474 42.86 43.84   111.24 
090746.67+014628.2 136.945  1.775 0.755 12544 58928  559 44.51 45.48    58.74 
090837.08+393533.3 137.154 39.593 0.410   937 52707  329 43.60 44.56    58.47 
090912.15+144613.7 137.301 14.770 0.767  9547 57806  574 44.97 44.79   111.05 
091401.75+050750.6 138.507  5.131 0.302  1193 52652  153 44.79 45.50   117.86 
091806.45+302407.0 139.527 30.402 0.538 10443 58155  206 45.17 44.81     4.63 
092029.65+370018.7 140.124 37.005 0.717  4642 55926  368 44.57 44.93  1039.60 
092343.00+225432.6 140.929 22.909 0.033  2290 53727  578 43.52 44.50     2.51 
092512.85+521710.3 141.304 52.286 0.036   767 52252  418 42.55 43.53    23.87 
092608.00+074526.6 141.533  7.757 0.442  2402 54176  484 44.10 45.03  3357.48 
092619.67+362714.6 141.582 36.454 0.805 10244 58225  663 45.09 44.83    29.94 
093255.45+284036.7 143.231 28.677 0.547 11346 58429  975 45.72 45.40     0.63 
093301.60+495029.5 143.257 49.842 0.616  7298 56661  548 45.37 45.02    19.74 
094033.75+462315.0 145.141 46.388 0.697  7316 56710  846 45.80 45.45     2.31 
100621.69+124533.0 151.590 12.759 0.646  1744 53055  596 44.80 45.78  2320.46 
100726.10+124856.2 151.859 12.816 0.241  1744 53055  630 45.06 46.05     6.73 
102152.49+131146.4 155.469 13.196 0.551  5338 56002  748 44.30 44.99    33.58 
103312.52+501849.5 158.302 50.314 0.661  7382 56991  908 45.76 45.42     1.54 
103458.35+055231.8 158.743  5.876 0.300   999 52636   48 43.89 44.79   248.70 
103853.28+392151.1 159.722 39.364 0.055  1430 53002  598 42.20 42.90    22.44 
104817.98+312905.8 162.075 31.485 0.451 11385 58523  644 45.29 44.94     1.92 
105630.28+423207.7 164.126 42.535 0.525  1362 53050   86 44.02 45.00   794.09 
110047.85+104613.2 165.199 10.770 0.423  1603 53119  210 45.23 44.94   367.36 
110101.78+110248.9 165.257 11.047 0.036  1603 53119  218 42.70 43.68     5.96 
110223.38+223920.7 165.597 22.656 0.453  2488 54149  408 44.06 45.04    36.20 
110505.47+251527.3 166.273 25.258 0.412  6412 56358  173 43.73 44.71    72.16 
110631.77-005252.3 166.632 -0.881 0.424  3773 55240  710 45.38 45.77   268.04 
110838.99+255613.2 167.163 25.937 0.732  2212 53789  118 45.63 45.84   108.48 
111525.61+013406.9 168.857  1.569 0.239   510 52381   87 44.04 43.69     7.66 
111908.67+211917.9 169.786 21.322 0.176  6430 56299  516 45.10 46.08     1.18 
112756.76+115427.1 171.986 11.908 0.507  1606 53055  166 45.75 45.40     0.55 
112946.01-012140.5 172.442 -1.361 0.726  3789 55269  712 45.82 45.50     7.40 
113021.41+005823.0 172.589  0.973 0.133   281 51614  562 42.92 43.84  2882.34 
113530.04+565727.6 173.875 56.958 0.731  7092 56683  796 44.18 44.67   141.58 
113629.37+213545.8 174.122 21.596 0.029  2504 54179  115 42.81 43.79     3.77 
113702.86+154656.8 174.262 15.782 0.647  1755 53386  408 45.25 44.90     4.06 
115757.72+261325.2 179.490 26.224 0.325  2226 53819  248 44.76 44.40     3.32 
120114.35-034041.0 180.310 -3.678 0.019   331 52368  121 42.26 43.24     5.13 
120549.86+351045.9 181.458 35.179 0.054  2089 53498  364 42.79 43.77     9.99 
120556.01+495956.2 181.483 49.999 0.063   969 52442  156 42.90 43.88     7.58 
121122.44+130937.2 182.844 13.160 0.324  1612 53149  471 43.69 44.22    88.95 
121952.30+472058.5 184.968 47.350 0.654  1451 53117  173 44.77 45.14     8.80 
122106.87+454852.1 185.279 45.814 0.525  7425 56777  272 45.51 45.66    25.22 
125317.56+310550.6 193.323 31.097 0.780  1994 53845  267 46.22 45.88     0.74 
125723.85+364418.6 194.349 36.739 0.710  2031 53848  450 45.49 45.14  1468.32 
125752.74+475020.7 194.470 47.839 0.528  7416 56810  975 44.28 45.26  1517.41 
130359.49+534729.9 195.998 53.792 0.030  6760 56425  390 43.02 42.58     0.86 
131933.02+550808.5 199.888 55.136 0.328  6760 56425  992 43.55 44.53   123.44 
132249.21+545528.2 200.705 54.925 0.065  1040 52722  613 43.69 43.16     6.46 
133253.26+020045.6 203.222  2.013 0.216   527 52342   33 43.39 44.37  6685.96 
133602.01+172513.0 204.008 17.420 0.552  2606 54154  614 46.16 45.81     8.22 
133753.11+482729.5 204.471 48.458 0.595  1283 52762  560 45.44 45.09    24.49 
133812.97+391527.1 204.554 39.258 0.440  2005 53472  539 44.27 45.25    26.67 
134113.93-005315.0 205.308 -0.888 0.237   299 51671  133 44.42 44.73    11.02 
134133.11+353251.8 205.388 35.548 0.783  2028 53818  323 45.14 45.03   324.26 
134751.58+283629.7 206.965 28.608 0.741  6493 56338   86 45.24 46.22   266.55 
134952.84+020445.1 207.470  2.079 0.033   530 52026  165 42.58 43.56     1.98 
135553.52+383428.7 208.973 38.575 0.050  2014 53460  616 43.48 42.85    10.42 
140127.69+025606.1 210.365  2.935 0.265   531 52028  577 43.67 44.43    22.88 
140626.60+250921.0 211.611 25.156 0.867  6008 56093  144 45.93 46.11    77.86 
140745.43+283028.1 211.939 28.508 0.642  2122 54178    7 45.22 45.22     3.33 
141700.82+445606.3 214.253 44.935 0.114  1287 52728  296 44.34 43.98     0.50 
141946.37+463424.3 214.943 46.573 0.547  1287 52728  420 43.73 44.68  9085.68 
142125.66+394328.8 215.357 39.725 0.622  1348 53084  205 44.78 45.62   339.88 
142129.75+474724.5 215.374 47.790 0.073  6751 56368  946 43.90 44.89     0.94 
142317.99+483015.7 215.825 48.504 0.568  8434 57484  534 44.12 45.10  6105.53 
142656.55+602903.2 216.736 60.484 0.624   607 52368  207 45.63 45.29     1.78 
142735.60+263214.5 216.898 26.537 0.364  2135 53827  340 45.67 45.32    13.35 
143125.88+244220.6 217.858 24.706 0.407  2135 53827  256 44.69 45.67   337.55 
144053.37+140351.1 220.222 14.064 0.694  5468 56014  948 44.04 44.60   172.30 
144132.20+221635.7 220.384 22.277 0.334  6016 56073  166 43.37 43.91   205.03 
144930.49-004746.3 222.377 -0.796 0.254   308 51662   43 44.19 44.61     9.58 
150431.29+474151.2 226.130 47.698 0.824  8432 57834   94 45.21 45.49   466.20 
150556.55+034226.3 226.486  3.707 0.036   589 52055  111 44.28 43.56     0.48 
151443.06+365050.4 228.680 36.847 0.370 10743 58222  410 45.26 46.22    57.91 
151847.70+061259.0 229.699  6.216 0.499  1833 54561  629 44.51 45.49   256.07 
152416.66+045119.0 231.069  4.855 0.036  1834 54562   30 42.61 43.59    16.55 
152558.53+181416.1 231.494 18.238 0.130  2794 54537  483 43.79 44.77     4.29 
153159.10+242047.1 232.996 24.346 0.632  2163 53823  174 46.10 45.78     4.27 
153228.79+045358.3 233.120  4.900 0.218  1835 54563   54 44.48 44.29    18.33 
153552.40+575409.5 233.968 57.903 0.030   615 52347  108 43.35 44.33     1.77 
154530.23+484608.9 236.376 48.769 0.400  8429 57893  896 45.55 45.41     1.04 
154602.63+362232.1 236.511 36.376 0.574  1416 52875  485 44.75 44.48     8.39 
154743.53+205216.6 236.931 20.871 0.265  2168 53886  484 45.44 45.54   120.35 
154754.12+351842.2 236.975 35.312 0.620  4970 56039  695 43.67 43.58  2231.13 
155026.01+243531.8 237.608 24.592 0.571  1850 53786  202 44.80 45.56     4.39 
155818.74+255124.8 239.578 25.857 0.071  1655 53523  151 43.34 44.32     4.72 
161745.63+060353.5 244.440  6.065 0.038  1731 53884  111 42.79 43.77     9.57 
162021.81+173623.9 245.091 17.607 0.555  2969 54586  180 45.61 45.72   210.75 
162726.67+350815.6 246.861 35.138 0.194  1338 52765  257 43.15 44.13    20.17 
164147.53+393503.3 250.448 39.584 0.539  8529 58013  210 44.65 45.59   294.43 
213552.50+011815.7 323.969  1.304 0.780  9163 58043  316 45.36 45.06  2881.56 
220510.30-015520.9 331.293 -1.922 0.533  9145 58041   86 44.93 44.69     9.39 
220908.24-005558.9 332.284 -0.933 0.530  9234 58037  135 44.13 45.12   505.81 
221542.29-003609.7 333.926 -0.603 0.099   374 51791  142 43.30 44.28     6.88 
232422.41-010123.2 351.093 -1.023 0.390   383 51818  209 43.78 43.95    53.89 


==> TableA.1.txt <==
Title: Investigating X-ray Emission from Radio-detected Broad- and Narrow-line Seyfert 1 Galaxies
Authors: Zhou et al. (2026) aa61782-26
Table: Table A.1 The spectral fitting results for RD-NLS1s and RD-BLS1s
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label                Explanations
--------------------------------------------------------------------------------
   1- 18 A18    ---              Name                 SDSS name (SDSS J)
  20- 34 A15    ---              XMM.ID               The XMM-Newton observation ID
  36- 36 A1     ---              l_nH                 Limit flag on nH
  38- 43 F6.3   10^22 cm^-2      z.nH                 The intrinsic hydrogen column density
  45- 51 F7.3   ---              z.nH.err1            The negative error of nH
  53- 58 F6.3   ---              z.nH.err2            The positive error of nH
  60- 64 F5.3   keV              bbd.kT               The blackbody temperature
  66- 71 F6.3   ---              bbd.kT.err1          The negative error of kT
  73- 77 F5.3   ---              bbd.kT.err2          The positive error of kT
  79- 84 F6.2   E-5              bbd.norm             The blackbody normalization
  86- 89 F4.2   ---              gamma                The powerlaw photon index
  91- 95 F5.2   ---              gamma.err.lower      The negative error of Gamma
  97-100 F4.2   ---              gamma.err.upper      The positive error of Gamma
 102-106 F5.2   E-4              Norm                 The powerlaw normalization
 108-112 F5.2   ---              norm.err.lower       The negative error of powerlaw normalization
 114-117 F4.2   ---              norm.err.upper       The positive error of powerlaw normalization
 119-124 F6.2   ---              chi2                 Chi^2
 126-128 I3     ---              dof                  Degrees of freedom
 130-136 F7.3   erg/s/cm2        Flux.2-10            The 2–10keV powerlaw flux (in log space)
 138-143 F6.3   ---              Flux.2-10_err_lower  The negative error of 2-10keV flux
 145-149 F5.3   ---              Flux.2-10_err_upper  The positive error of 2-10keV flux
 151-158 A8     erg/s/cm2/Hz     flux2keV             The flux at rest frame 2 keV
 160-171 A12    ---              Note                 The notes on the X-ray fitting process, such as absorption effects from zxipcf and zedge, or the effect of pile-up.
--------------------------------------------------------------------------------
NLS1s
--------------------------------------------------------------------------------
011448.67-002946.0 0747400132      <  0.300                0.095 -0.003 0.004   0.21 1.31 -0.36 0.53  0.51 -0.17 0.43   8.70  12 -12.411 -0.043 0.039 2.77E-31              
013955.76+061922.5 0110890901      <  0.001                0.093 -0.003 0.003   2.63 1.98 -0.20 0.21  0.56 -0.09 0.10  46.41  40 -12.827 -0.031 0.029 2.72E-31              
030313.02-001457.5 0803952301      <  0.001                0.166 -0.020 0.019   0.26 1.76 -0.11 0.11  2.23 -0.25 0.26  68.39  78 -12.083 -0.014 0.013 1.55E-30              
030639.57+000343.1 0142610101      <  0.057                0.117 -0.021 0.016   0.13 1.82 -0.07 0.09  1.27 -0.09 0.13 109.95 104 -12.368 -0.010 0.010 1.02E-30 pileup       
075101.42+291419.1 0761510101      <  0.132                0.139 -0.028 0.015   0.10                                    8.00  10                      2.18E-33              
081456.09+532533.5 0872392101      <  0.052                0.094 -0.012 0.011   0.28 1.99 -0.07 0.09  1.66 -0.09 0.16  80.53  87 -12.363 -0.010 0.010 6.19E-31              
091449.05+085321.1 0744220801      <  0.037                0.115 -0.008 0.005   1.35 2.44 -0.15 0.17  1.17 -0.15 0.19  52.50  65 -12.799 -0.015 0.015 3.50E-31              
091848.61+211717.0 0303360101         0.376  -0.048  0.052 0.057 -0.003 0.003  24.22 2.13 -0.06 0.06  5.60 -0.39 0.43 111.80 112 -11.922 -0.008 0.008 1.99E-30              
092530.18+124830.9 0783270401      <  0.073                                          1.91 -0.13 0.20  2.06 -0.21 0.36  45.12  63 -12.219 -0.025 0.024 8.08E-31              
092603.26+124403.7 0783270401      <  0.001                0.116 -0.004 0.003  12.62 2.07 -0.02 0.02 55.38 -1.20 1.23 283.52 163 -10.889 -0.003 0.003 1.81E-29 zedge        
092943.41+004127.3 0802220601      <  0.343                0.064 -0.016 0.028   0.74 2.73 -0.29 0.40  0.81 -0.14 0.24  20.52  31 -13.132 -0.024 0.022 3.58E-31              
093531.60+354101.0 0602290101      <  0.075                                          1.56 -0.11 0.12  0.14 -0.01 0.01  65.71  50 -13.155 -0.033 0.031 7.77E-32              
101311.74+061805.5 0600920301      <  0.111                                          1.99 -0.15 0.26  0.54 -0.05 0.10  21.29  14 -12.844 -0.042 0.039 3.19E-31              
102531.28+514034.8 0852060301      <  0.001                0.110 -0.002 0.002   1.84 2.50 -0.04 0.04  7.24 -0.18 0.18 248.51 142 -12.040 -0.003 0.003 3.57E-30 pileup       
102725.71+355431.2 0803950401      <  0.034                                          1.84 -0.10 0.13  1.33 -0.08 0.14  65.21  57 -12.359 -0.017 0.016 5.14E-31              
103438.59+393828.2 0109070101      <  0.001                0.090 -0.004 0.004   8.07 2.69 -0.23 0.25  3.92 -0.55 0.59  41.30  41 -12.425 -0.020 0.019 1.69E-30 zedge        
104816.57+222238.9 0904710401         0.457  -0.318  0.700 0.060 -0.019 0.023  21.55 2.59 -1.15 1.94  0.32 -0.19 0.64  13.63  22 -13.455 -0.184 0.129 1.11E-31              
110838.31+255521.4 0803240301      <  0.364                0.067 -0.015 0.012   0.36 1.11 -0.41 0.45  0.04 -0.01 0.02  13.51  14 -13.421 -0.099 0.080 2.37E-32              
111354.66+124439.0 0761950101        23.273 -14.176 16.182                           2.00 -0.31 0.68  0.72 -0.27 2.06  21.07  21 -12.731 -0.046 0.041 4.01E-31 zxipcf       
111830.28+402554.0 0111290301      <  0.001                0.089 -0.009 0.008   0.77 2.43 -0.07 0.07  4.27 -0.20 0.19 104.80  81 -12.233 -0.008 0.008 2.52E-30 pileup       
112014.85+063341.1 0884990401         0.005  -0.001  0.294 0.074 -0.018 0.013   0.10 1.80 -0.31 0.47  0.10 -0.02 0.04  27.47  30 -13.475 -0.055 0.049 4.53E-32              
112108.58+535121.0 0741031301         0.118  -0.091  0.104 0.077 -0.010 0.017   4.38 2.05 -0.20 0.22  6.66 -1.13 1.44  39.12  45 -11.798 -0.023 0.022 2.36E-30              
115546.65+232446.5 0551280101      <  0.155                0.079 -0.018 0.011   0.11 2.38 -0.26 0.31  0.19 -0.03 0.04  43.59  43 -13.540 -0.027 0.025 1.01E-31              
115823.25+263502.7 0601260201      <  1.072                                          1.60 -0.47 0.62  0.33 -0.12 0.26   9.01  15 -12.804 -0.080 0.067 1.92E-31              
120734.62+150643.7 0843830901      <  0.001                0.079 -0.056 0.042   0.09 2.02 -0.24 0.34  0.41 -0.09 0.06  41.07  31 -12.992 -0.028 0.027 2.39E-31              
121651.75+375438.0 0553880301         0.029  -0.028  0.042 0.103 -0.015 0.023   0.49 2.15 -0.14 0.13  2.09 -0.25 0.25 191.46 145 -12.365 -0.013 0.013 6.70E-31              
121930.87+064334.4 0111291101      <  0.063                0.099 -0.013 0.018   0.59 2.14 -0.11 0.11  2.80 -0.28 0.30  59.58  64 -12.235 -0.012 0.012 9.17E-31              
122814.09+073206.4 0722670201         1.324  -0.930  0.942 0.045 -0.013 0.023  22.23 2.28 -0.51 0.64  0.26 -0.11 0.20  23.55  36 -13.352 -0.053 0.047 1.48E-31              
124210.61+331702.6 0202180201         0.035  -0.006  0.009 0.093 -0.004 0.003   4.07 2.14 -0.02 0.02 12.44 -0.20 0.39 206.75 157 -11.586 -0.002 0.002 7.67E-30 zedge,pileup 
124634.65+023809.0 0690090201      <  0.064                                          2.03 -0.21 0.25  0.18 -0.02 0.03  32.41  21 -13.357 -0.051 0.045 7.95E-32              
124635.24+022208.7 0744440301      <  0.001                0.134 -0.002 0.002   4.92 2.34 -0.05 0.05  9.10 -0.39 0.40 195.49 164 -11.847 -0.004 0.004 5.04E-30 zedge,pileup 
132206.75+561213.0 0803500101      <  0.879                0.064 -0.024 0.032   0.49 1.12 -1.25 1.80  0.02 -0.02 0.04  15.47  14 -13.593 -0.317 0.181 1.59E-32              
133108.29+303032.9 0881760101         0.182  -0.123  0.178 0.104 -0.024 0.039   0.24 2.07 -0.17 0.16  0.91 -0.15 0.14  66.43  59 -12.676 -0.016 0.015 5.97E-31              
134834.94+263109.9 0109070201      <  0.001                0.107 -0.006 0.005   0.56 2.26 -0.04 0.04  4.12 -0.14 0.14 138.33 111 -12.139 -0.005 0.005 1.23E-30              
135516.56+561244.6 0903370301      <  0.003                0.106 -0.004 0.004   2.61 2.79 -0.06 0.06 12.08 -0.43 0.43 126.42 103 -11.991 -0.005 0.005 2.85E-30              
140621.89+222346.5 0763480101         0.051  -0.032  0.035 0.086 -0.004 0.005   1.02 1.57 -0.26 0.28  0.10 -0.02 0.03 106.18  55 -13.284 -0.051 0.046 9.68E-32 pileup       
145108.76+270926.9 0152660101      <  0.001                0.109 -0.003 0.003   2.24 2.51 -0.05 0.05  7.80 -0.29 0.29 136.17 107 -12.015 -0.005 0.005 3.92E-30 pileup       
155909.62+350147.4 0112600801      <  0.001                0.110 -0.007 0.006   1.91 2.45 -0.05 0.05 13.08 -0.52 0.52 141.34 102 -11.755 -0.005 0.005 6.52E-30 pileup       
160508.87+323921.5 0764460201      <  0.068                0.094 -0.023 0.101   0.07 2.30 -0.12 0.11  0.84 -0.09 0.07 103.80  93 -12.853 -0.009 0.009 2.53E-31              
163323.58+471858.9 0673270101         0.202  -0.039  0.171                           2.19 -0.03 0.06  5.72 -0.55 0.31 111.93 111 -11.954 -0.007 0.007 1.89E-30 zxipcf       
164100.10+345452.6 0860640301         0.400  -0.088  0.114 0.060 -0.017 0.013   1.99 1.78 -0.11 0.12  1.44 -0.18 0.22 102.26  78 -12.285 -0.016 0.015 6.26E-31              
211852.96-073227.5 0784090201         0.039  -0.025  0.027                           1.84 -0.08 0.08  1.22 -0.08 0.09  85.81  78 -12.398 -0.013 0.013 5.48E-31              
221918.53+120753.1 0103861201      <  0.001                0.132 -0.007 0.009   1.60 2.72 -0.08 0.07  9.63 -0.55 0.54  99.51  76 -12.051 -0.007 0.007 2.23E-30              
232259.99-005359.2 0762260301      <  0.018                0.096 -0.026 0.018   0.21 2.22 -0.10 0.10  1.75 -0.13 0.12  89.24  68 -12.489 -0.012 0.011 5.90E-31              
--------------------------------------------------------------------------------
BLS1s
--------------------------------------------------------------------------------
000710.01+005329.0 0821730101      <  0.001                                          1.91 -0.06 0.06  2.95 -0.11 0.11  71.96  76 -12.062 -0.017 0.016 1.33E-30              
001137.24+144201.4 0600090101      <  0.001                0.134 -0.023 0.022   0.16 2.09 -0.05 0.05  2.03 -0.06 0.06  77.87  77 -12.341 -0.011 0.011 7.25E-31              
004607.97+090720.9 0886221501         3.045  -0.300  0.644                           2.03 -0.04 0.09  1.92 -0.10 0.19 119.32  97 -12.325 -0.010 0.010 7.77E-31 zxipcf       
011703.58+000027.3 0747400146      <  0.082                                          2.15 -0.22 0.25  1.68 -0.26 0.32  25.65  28 -12.459 -0.029 0.028 5.29E-31              
013514.39-000703.8 0747420138      <  0.001                                          2.18 -0.24 0.25  0.26 -0.03 0.03   6.69   9 -13.293 -0.056 0.049 1.39E-31              
013517.55-001939.0 0747420137      <  0.001                                          2.22 -0.12 0.12  0.97 -0.06 0.06  41.54  29 -12.740 -0.027 0.025 3.85E-31              
014057.46+001052.7 0747430146      <  0.552                0.070 -0.043 0.052   0.87 1.94 -0.30 0.35  1.05 -0.27 0.43  12.19  23 -12.530 -0.037 0.034 5.39E-31              
015950.25+002340.8 0101640201      <  0.001                0.089 -0.043 0.024   0.54 2.33 -0.05 0.05  4.84 -0.14 0.14  73.25  56 -12.113 -0.012 0.012 1.56E-30              
020436.54-042831.8 0677620138      <  0.221                                          1.61 -0.18 0.28  0.40 -0.05 0.09  15.78  17 -12.725 -0.047 0.042 2.51E-31              
020644.94-065810.0 0677690133      <  0.118                                          2.29 -0.19 0.45  0.40 -0.04 0.09  14.84  16 -13.173 -0.044 0.040 1.89E-31              
020809.63-053839.1 0677660235      <  0.054                                          2.15 -0.08 0.16  1.14 -0.06 0.12  20.10  34 -12.626 -0.023 0.022 6.02E-31              
021640.73-044404.8 0112371701         0.374  -0.340  0.354 0.066 -0.013 0.026   1.06 2.03 -0.22 0.25  0.56 -0.11 0.13  29.27  38 -12.863 -0.030 0.028 3.51E-31              
021705.52-042253.5 0742430301      <  0.050                                          2.12 -0.14 0.16  0.32 -0.02 0.03  68.70  45 -13.165 -0.034 0.032 1.86E-31              
023322.16-045506.8 0677590139      <  0.315                0.074 -0.026 0.027   0.43 1.68 -0.19 0.26  1.74 -0.24 0.43  24.68  31 -12.137 -0.031 0.029 1.07E-30              
030000.00-080356.9 0802220401      <  0.171                                          1.98 -0.49 0.66  0.03 -0.01 0.01  16.27  20 -14.144 -0.115 0.090 1.41E-32              
034247.72+010932.9 0762290101      <  0.039                                          1.61 -0.05 0.05  4.38 -0.19 0.20 124.26 108 -11.688 -0.008 0.008 2.29E-30              
073623.13+392617.7 0864050601      <  0.001                0.118 -0.009 0.008   3.29 2.16 -0.04 0.04 16.36 -0.70 0.69 154.81 122 -11.481 -0.005 0.005 5.53E-30 zedge        
073807.03+212729.5 0553510701      <  0.001                                          2.95 -0.15 0.16  0.92 -0.08 0.08  29.50  24 -13.204 -0.030 0.028 4.70E-31              
074858.31+332822.5 0690470101      <  0.032                                          1.70 -0.06 0.08  1.15 -0.05 0.07  68.79  62 -12.328 -0.017 0.016 6.47E-31              
080421.92+235528.1 0504102101      <  0.107                                          1.64 -0.13 0.14  0.67 -0.07 0.09  74.54  44 -12.520 -0.025 0.024 3.67E-31              
082733.73+263715.9 0103260601      <  0.115                                          2.02 -0.15 0.25  0.47 -0.04 0.08  41.07  36 -12.933 -0.035 0.033 2.61E-31              
083010.50+321352.7 0861260101      <  0.001                0.053 -0.023 0.033   0.51 2.20 -0.24 0.23  0.47 -0.06 0.05  39.19  51 -13.041 -0.039 0.036 2.24E-31              
083535.80+245940.1 0406740201      <  1.356                0.094 -0.037 0.039   0.04 1.26 -1.31 1.77  0.02 -0.02 0.03   9.90   9 -13.756 -0.236 0.152 1.27E-32              
083658.90+442602.2 0861080201      <  0.036                0.101 -0.013 0.009   0.95 2.04 -0.03 0.07  7.24 -0.30 0.45 102.82 104 -11.758 -0.007 0.007 2.95E-30              
083737.04+254750.5 0025540301         0.107  -0.059  0.065                           1.77 -0.22 0.24  1.90 -0.35 0.43  24.78  30 -12.158 -0.030 0.028 7.82E-31              
084630.05+345857.1 0107860501      <  0.129                                          1.80 -0.13 0.18  0.37 -0.03 0.05  61.64  61 -12.884 -0.029 0.027 2.30E-31              
085212.92+583759.5 0865260401      <  0.036                0.184 -0.017 0.018   0.17 1.50 -0.17 0.17  0.84 -0.11 0.15  76.60  62 -12.327 -0.020 0.019 4.54E-31              
085602.64+060400.8 0653450501      <  0.114                                          2.38 -0.19 0.44  0.49 -0.05 0.14  21.85  22 -13.140 -0.044 0.040 1.87E-31              
090436.95+553602.7 0312191101      <  0.060                0.086 -0.010 0.011   3.42 1.69 -0.06 0.07 14.60 -0.53 1.07 200.62 197 -11.216 -0.010 0.009 6.16E-30 zxipcf       
090743.49+013327.9 0890810401         0.060  -0.032  0.034                           1.77 -0.12 0.12  0.50 -0.05 0.05  68.91  61 -12.737 -0.018 0.017 2.19E-31              
090746.67+014628.2 0890810401      <  0.326                                          1.88 -0.25 0.49  0.39 -0.06 0.15  13.65  14 -12.922 -0.067 0.058 2.29E-31              
090837.08+393533.3 0400830301      <  0.001                                          1.98 -0.11 0.11  0.20 -0.01 0.01  59.38  44 -13.271 -0.027 0.026 9.46E-32              
090912.15+144613.7 0674370201         0.307  -0.217  0.205 0.066 -0.009 0.016   1.09 2.06 -0.13 0.14  1.01 -0.12 0.14  59.10  68 -12.623 -0.015 0.015 5.88E-31              
091401.75+050750.6 0890810301      <  0.014                0.140 -0.021 0.015   0.43 1.77 -0.07 0.06  4.33 -0.30 0.30 113.11 106 -11.798 -0.008 0.008 2.10E-30              
091806.45+302407.0 0673150501      <  0.001                                          2.39 -0.20 0.33  0.37 -0.05 0.07  23.17  24 -13.274 -0.031 0.029 1.68E-31              
092029.65+370018.7 0149010201      <  0.072                                          2.15 -0.11 0.19  0.21 -0.01 0.02  42.46  32 -13.369 -0.025 0.024 1.15E-31              
092343.00+225432.6 0312191401      <  0.001                0.108 -0.014 0.012   5.01 1.90 -0.04 0.04 53.62 -2.25 2.15 112.63 113 -10.795 -0.006 0.006 1.96E-29              
092512.85+521710.3 0840220701      <  0.001                0.141 -0.004 0.004   4.79 1.73 -0.02 0.02 26.13 -0.54 0.54 270.24 176 -10.992 -0.002 0.002 2.11E-29 zedge,pileup 
092608.00+074526.6 0842080301      <  0.029                                          1.94 -0.08 0.10  1.29 -0.06 0.10  44.80  41 -12.441 -0.022 0.021 6.28E-31              
092619.67+362714.6 0402370101      <  0.097                                          1.56 -0.09 0.14  0.20 -0.01 0.02  61.66  47 -13.000 -0.026 0.025 1.22E-31              
093255.45+284036.7 0304071301      <  0.762                0.101 -0.032 0.065   0.40 0.97 -0.27 0.28  0.51 -0.15 0.20  42.07  38 -12.169 -0.041 0.038 3.50E-31              
093301.60+495029.5 0400400201      <  0.301                                          2.61 -0.53 1.17  1.63 -0.22 0.47  72.58  75 -12.755 -0.060 0.053 7.66E-31              
094033.75+462315.0 0843830301      <  0.335                0.066 -0.011 0.014   1.76 2.29 -0.30 0.34  0.35 -0.07 0.08  18.85  31 -13.237 -0.036 0.033 1.86E-31              
100621.69+124533.0 0728980201      <  0.068                0.171 -0.040 0.025   0.08 1.65 -0.18 0.15  0.80 -0.13 0.13  58.38  64 -12.457 -0.018 0.017 5.41E-31              
100726.10+124856.2 0140550601      <  0.364                0.071 -0.067 0.016   0.34 1.47 -0.14 0.16  0.52 -0.05 0.12  69.36  60 -12.516 -0.021 0.020 2.74E-31              
102152.49+131146.4 0146990101      <  0.477                0.088 -0.022 0.038   0.31 1.75 -0.34 0.34  0.28 -0.08 0.10  25.14  22 -12.972 -0.042 0.038 1.58E-31              
103312.52+501849.5 0505880201      <  0.075                                          1.75 -0.19 0.24  0.38 -0.04 0.06  10.00  13 -12.838 -0.050 0.045 2.22E-31              
103458.35+055231.8 0804620101      <  0.001                                          1.93 -0.05 0.05  1.80 -0.06 0.06 107.90 126 -12.290 -0.014 0.014 7.98E-31              
103853.28+392151.1 0783520201      <  0.001                0.151 -0.047 0.043   0.05 1.72 -0.15 0.15  0.58 -0.09 0.09  67.95  60 -12.634 -0.019 0.018 4.82E-31 pileup       
104817.98+312905.8 0843830401      <  0.001                0.095 -0.029 0.029   0.05 1.21 -0.18 0.18  0.20 -0.04 0.04  26.38  29 -12.754 -0.044 0.040 1.21E-31              
105630.28+423207.7 0842730101      <  0.016                                          2.12 -0.06 0.07  0.52 -0.02 0.02  49.47  67 -12.955 -0.014 0.014 2.52E-31              
110047.85+104613.2 0782330101      <  0.001                0.083 -0.029 0.027   0.21 1.82 -0.09 0.08  2.04 -0.15 0.12  98.90  78 -12.160 -0.012 0.012 1.02E-30              
110101.78+110248.9 0103861801      <  0.016                0.187 -0.038 0.024   0.44 1.70 -0.05 0.06  9.05 -0.55 0.70 116.52 112 -11.435 -0.007 0.007 3.82E-30              
110223.38+223920.7 0690090301      <  0.001                                          2.18 -0.25 0.28  0.33 -0.05 0.05   2.25   8 -13.191 -0.065 0.057 1.48E-31              
110505.47+251527.3 0109462801      <  0.001                                          2.02 -0.35 0.38  0.25 -0.04 0.04   9.31   8 -13.209 -0.078 0.066 1.14E-31              
110631.77-005252.3 0801891101      <  0.001                0.097 -0.016 0.014   0.42 1.99 -0.05 0.05  4.85 -0.19 0.18 143.01 121 -11.896 -0.006 0.006 2.30E-30              
110838.99+255613.2 0803240301      <  0.317                0.071 -0.037 0.053   0.36 2.02 -0.13 0.15  1.27 -0.14 0.19  56.19  59 -12.496 -0.015 0.014 7.28E-31              
111525.61+013406.9 0693180201      <  0.122                0.055 -0.024 0.015   0.34 1.59 -0.08 0.26  0.22 -0.03 0.05  34.47  28 -12.966 -0.037 0.034 1.11E-31              
111908.67+211917.9 0554380201      <  0.001                0.110 -0.003 0.003   4.02 1.94 -0.02 0.02 16.78 -0.25 0.25 285.53 171 -11.327 -0.002 0.002 6.76E-30 zedge        
112756.76+115427.1 0843830601      <  0.001                0.115 -0.023 0.020   0.17 2.33 -0.26 0.50  0.85 -0.16 0.16  34.99  41 -12.869 -0.025 0.023 3.98E-31              
112946.01-012140.5 0862060401      <  0.001                                          2.03 -0.10 0.10  1.43 -0.08 0.08  32.83  32 -12.450 -0.026 0.025 8.14E-31              
113021.41+005823.0 0305750601         1.141  -0.568  0.392 0.050 -0.012 0.018 559.43 1.30 -0.33 0.41  0.66 -0.27 0.55  10.35  13 -12.296 -0.049 0.044 3.66E-31              
113530.04+565727.6 0504101001         0.127  -0.078  0.086                           1.97 -0.17 0.18  0.36 -0.04 0.05  34.59  34 -13.008 -0.025 0.024 2.10E-31              
113629.37+213545.8 0601780401         0.057  -0.007  0.007                           1.97 -0.03 0.03 18.24 -0.50 0.51 167.06 132 -11.310 -0.005 0.005 6.32E-30              
113702.86+154656.8 0741140201-0601 <  0.001                                          2.28 -0.13 0.14  0.15 -0.01 0.01  73.81  65 -13.608 -0.029 0.027 7.49E-32              
115757.72+261325.2 0601260201      <  0.068                                          2.09 -0.13 0.19  0.61 -0.05 0.08  75.79  84 -12.862 -0.024 0.023 2.57E-31              
120114.35-034041.0 0723100301      <  0.040                0.156 -0.024 0.014   0.10 1.50 -0.11 0.14  0.54 -0.06 0.09 103.93  92 -12.526 -0.017 0.016 2.56E-31              
120549.86+351045.9 0148742401      <  0.013                                          1.84 -0.10 0.10  3.71 -0.21 0.24  33.23  32 -11.916 -0.025 0.023 1.43E-30              
120556.01+495956.2 0795610301         0.246  -0.179  0.613 0.129 -0.013 0.020   1.37 1.50 -0.09 0.12  2.90 -0.34 0.57  99.05 103 -11.791 -0.010 0.010 1.41E-30 zedge,zxipcf 
121122.44+130937.2 0112550501      <  0.034                                          1.72 -0.10 0.10  0.71 -0.05 0.05  22.93  32 -12.549 -0.028 0.026 3.52E-31              
121952.30+472058.5 0400560301      <  0.302                0.052 -0.011 0.012   0.56 1.83 -0.15 0.17  0.42 -0.05 0.07  47.07  62 -12.855 -0.019 0.018 2.36E-31              
122106.87+454852.1 0803952401      <  0.013                                          2.03 -0.04 0.05  1.58 -0.04 0.05  65.23  70 -12.408 -0.011 0.011 7.92E-31              
125317.56+310550.6 0305360501         0.580  -0.525  0.625 0.041 -0.010 0.017  11.98 1.54 -0.27 0.34  0.17 -0.05 0.07   8.67  17 -13.053 -0.055 0.049 1.05E-31              
125723.85+364418.6 0881900701      <  0.169                                          2.30 -0.25 0.43  0.91 -0.12 0.18  12.81  22 -12.823 -0.040 0.037 4.91E-31              
125752.74+475020.7 0413380501-06.1    0.308  -0.286  0.330 0.082 -0.021 0.050   0.79 1.95 -0.41 0.42  0.53 -0.17 0.21  36.92  31 -12.834 -0.039 0.036 2.73E-31              
130359.49+534729.9 0312192001      <  0.001                0.154 -0.015 0.012   1.88 1.74 -0.04 0.04 21.06 -0.88 0.88 125.89 144 -11.091 -0.004 0.004 1.69E-29 zedge,pileup 
131933.02+550808.5 0743420601      <  0.029                                          2.25 -0.10 0.15  0.97 -0.05 0.08  53.44  44 -12.762 -0.023 0.022 3.85E-31              
132249.21+545528.2 0094740101      <  0.001                0.122 -0.014 0.012   0.90 1.80 -0.05 0.05  6.09 -0.30 0.29 167.91 124 -11.669 -0.006 0.006 2.45E-30 zedge        
133253.26+020045.6 0822390801      <  0.062                                          1.94 -0.12 0.30  4.43 -0.31 0.87  26.15  24 -11.906 -0.032 0.030 1.84E-30              
133602.01+172513.0 0843831201      <  0.014                                          1.96 -0.06 0.06  1.94 -0.07 0.08  51.88  56 -12.275 -0.017 0.016 1.01E-30              
133753.11+482729.5 0862730301      <  0.001                                          2.13 -0.05 0.06  0.34 -0.01 0.01  84.31  84 -13.138 -0.013 0.013 1.76E-31              
133812.97+391527.1 0204651101      <  0.581                0.096 -0.039 0.050   0.09 1.10 -0.25 0.33  0.30 -0.08 0.15  23.81  26 -12.486 -0.045 0.040 1.95E-31              
134113.93-005315.0 0305750901      <  0.019                0.120 -0.063 0.037   0.21 1.80 -0.05 0.07  5.29 -0.11 0.19 110.27  96 -11.739 -0.009 0.009 2.38E-30              
134133.11+353251.8 0805080401         0.002   0.001  0.107 0.130 -0.043 0.018   0.06 1.87 -0.09 0.12  0.67 -0.05 0.09  91.39 100 -12.675 -0.010 0.010 4.29E-31              
134751.58+283629.7 0674740201      <  0.001                0.063 -0.036 0.055   0.20 1.76 -0.10 0.08  2.03 -0.17 0.11  40.11  52 -12.127 -0.017 0.016 1.21E-30              
134952.84+020445.1 0601781301         0.134  -0.069  0.077                           1.39 -0.11 0.12  2.22 -0.20 0.22 185.30 161 -11.826 -0.020 0.019 1.14E-30              
135553.52+383428.7 0072340701      <  0.001                0.166 -0.036 0.025   0.30 1.57 -0.09 0.06  4.99 -0.48 0.40 115.23  95 -11.605 -0.010 0.010 2.30E-30              
140127.69+025606.1 0098010101         0.444  -0.104  0.116 0.060 -0.007 0.007   4.77 1.88 -0.11 0.11  1.95 -0.23 0.27 104.99  81 -12.220 -0.014 0.014 8.63E-31              
140626.60+250921.0 0674740101      <  0.057                0.102 -0.032 0.024   0.09 1.77 -0.12 0.12  0.80 -0.08 0.08  67.65  75 -12.534 -0.015 0.014 1.02E-30 pileup       
140745.43+283028.1 0140960101      <  0.001                0.152 -0.025 0.021   0.17 1.59 -0.25 0.25  0.73 -0.18 0.19  33.84  36 -12.451 -0.030 0.028 5.29E-31              
141700.82+445606.3 0109080501      <  0.001                0.096 -0.006 0.005   0.95 2.20 -0.04 0.04  5.22 -0.17 0.17 139.71 112 -11.997 -0.005 0.005 1.72E-30              
141946.37+463424.3 0502780101      <  0.093                                          2.15 -0.19 0.21  1.34 -0.11 0.12 143.44 142 -12.562 -0.019 0.018 6.60E-31              
142125.66+394328.8 0693661001      <  0.116                0.050 -0.044 0.045   0.30 2.02 -0.08 0.24  1.02 -0.10 0.19  25.10  36 -12.593 -0.021 0.020 5.46E-31              
142129.75+474724.5 0094740201         0.054  -0.021  0.021 0.070 -0.004 0.004   7.37 1.77 -0.04 0.04 21.78 -0.91 0.95 188.73 135 -11.098 -0.005 0.005 8.95E-30              
142317.99+483015.7 0821040301      <  0.314                                          2.06 -0.43 0.80  0.39 -0.09 0.16  19.17  18 -13.036 -0.075 0.064 2.00E-31              
142656.55+602903.2 0402070101      <  0.066                                          2.17 -0.10 0.22  0.57 -0.03 0.07  37.46  33 -12.945 -0.027 0.025 2.94E-31              
142735.60+263214.5 0111290601         0.156  -0.046  0.047 0.060 -0.003 0.003   3.61 1.54 -0.04 0.04  3.19 -0.16 0.17 193.22 134 -11.775 -0.006 0.006 1.72E-30              
143125.88+244220.6 0728170101         0.004  -0.001  0.187 0.083 -0.022 0.031   0.13 2.06 -0.13 0.19  1.12 -0.11 0.12  39.69  46 -12.576 -0.019 0.018 5.12E-31              
144053.37+140351.1 0865050301      <  0.801                0.032 -0.013 0.019  14.12 1.84 -0.68 1.36  0.15 -0.06 0.21  31.50  38 -13.298 -0.154 0.113 8.76E-32              
144132.20+221635.7 0765010501         0.365  -0.251  0.301 0.047 -0.007 0.010  16.34 1.68 -0.27 0.31  1.01 -0.27 0.40  24.39  25 -12.375 -0.040 0.037 5.07E-31 zxipcf       
144930.49-004746.3 0800400301      <  0.042                                          2.00 -0.09 0.17  0.85 -0.05 0.11  35.87  33 -12.549 -0.024 0.023 3.54E-31              
150431.29+474151.2 0100650101      <  0.073                                          2.02 -0.08 0.13  1.33 -0.06 0.13  40.81  45 -12.477 -0.020 0.019 8.02E-31              
150556.55+034226.3 0795670101      <  0.001                0.106 -0.006 0.005   2.11 2.01 -0.03 0.03 14.93 -0.43 0.42 203.78 133 -11.424 -0.005 0.004 5.07E-30              
151443.06+365050.4 0111291001      <  0.001                0.089 -0.010 0.010   0.78 1.95 -0.04 0.04  6.29 -0.21 0.20 140.39 119 -11.755 -0.006 0.006 2.92E-30              
151847.70+061259.0 0018741001      <  0.049                                          2.09 -0.12 0.19  0.62 -0.05 0.08  22.54  22 -12.854 -0.035 0.033 3.02E-31              
152416.66+045119.0 0862900501      <  0.001                                          2.46 -0.11 0.12  1.12 -0.07 0.07  28.48  29 -12.829 -0.027 0.025 2.84E-31              
152558.53+181416.1 0864052801      <  0.029                0.152 -0.036 0.019   0.32 1.82 -0.08 0.08  3.42 -0.27 0.27 112.29  94 -11.943 -0.010 0.010 1.43E-30              
153159.10+242047.1 0143650101      <  0.093                0.106 -0.061 0.031   0.26 1.92 -0.16 0.18  2.17 -0.30 0.34  24.90  41 -12.199 -0.021 0.020 1.21E-30              
153228.79+045358.3 0841481301      <  0.001                0.139 -0.011 0.010   0.22 1.92 -0.03 0.03  3.69 -0.10 0.10 248.46 153 -11.971 -0.004 0.004 1.56E-30              
153552.40+575409.5 0400360201      <  0.001                0.106 -0.003 0.003   7.01 1.62 -0.02 0.02 20.84 -0.40 0.40 225.78 165 -11.013 -0.003 0.003 9.16E-30 zedge        
154530.23+484608.9 0505050201      <  0.266                0.086 -0.019 0.031   0.96 2.48 -0.26 0.29  2.11 -0.40 0.55  40.34  38 -12.565 -0.022 0.021 8.26E-31              
154602.63+362232.1 0827041801      <  0.324                                          2.22 -0.43 0.70  0.26 -0.06 0.11  13.22  14 -13.317 -0.069 0.059 1.28E-31              
154743.53+205216.6 0783272101      <  0.001                0.093 -0.009 0.008   1.97 1.89 -0.04 0.04 12.43 -0.46 0.44 167.38 125 -11.424 -0.006 0.006 5.46E-30              
154754.12+351842.2 0674320401      <  0.060                                          1.86 -0.12 0.19  0.27 -0.02 0.03  34.81  34 -13.062 -0.034 0.032 1.51E-31              
155026.01+243531.8 0655570701      <  0.058                                          2.07 -0.11 0.20  1.10 -0.07 0.13  42.63  37 -12.592 -0.029 0.027 5.63E-31              
155818.74+255124.8 0800420201      <  0.031                0.112 -0.016 0.014   0.61 1.88 -0.12 0.12  3.65 -0.34 0.35  76.92  72 -11.951 -0.013 0.013 1.39E-30              
161745.63+060353.5 0206450201      <  0.001                0.118 -0.008 0.008   2.20 1.83 -0.03 0.03 21.17 -0.69 0.68 147.36 140 -11.153 -0.005 0.005 8.14E-30              
162021.81+173623.9 0801892401      <  0.074                0.137 -0.041 0.030   0.42 1.83 -0.15 0.13  4.15 -0.53 0.37  79.02  82 -11.855 -0.017 0.016 2.35E-30              
162726.67+350815.6 0505011201      <  0.036                0.087 -0.022 0.024   0.27 1.86 -0.08 0.07  3.18 -0.22 0.20  84.92  69 -11.994 -0.012 0.012 1.35E-30              
164147.53+393503.3 0603500701      <  0.029                                          1.94 -0.09 0.10  1.36 -0.07 0.09  85.57  83 -12.417 -0.023 0.022 7.05E-31              
213552.50+011815.7 0692931301      <  0.248                                          1.77 -0.18 0.20  0.71 -0.10 0.13  44.65  46 -12.587 -0.032 0.030 4.28E-31              
220510.30-015520.9 0764370201         0.089  -0.014  0.014                           1.75 -0.03 0.03  3.44 -0.09 0.09 157.79 142 -11.886 -0.005 0.005 1.87E-30              
220908.24-005558.9 0655346843      <  0.001                                          1.81 -0.20 0.21  0.92 -0.13 0.13  12.36  14 -12.500 -0.052 0.047 4.90E-31              
221542.29-003609.7 0655346841      <  0.062                                          1.85 -0.13 0.14  3.00 -0.33 0.38  53.15  44 -12.012 -0.020 0.020 1.20E-30              
232422.41-010123.2 0762260301      <  0.060                                          1.73 -0.11 0.14  1.11 -0.08 0.12  67.43  48 -12.367 -0.020 0.019 5.63E-31              

